Herschel Far-Infrared and Sub-millimeter Photometry for the KINGFISH Sample of Nearby Galaxies

New far-infrared and sub-millimeter photometry from the Herschel Space Observatory is presented for 61 nearby galaxies from the Key Insights on Nearby Galaxies: A Far-Infrared Survey with Herschel (KINGFISH) sample. The spatially-integrated fluxes are largely consistent with expectations based on Spitzer far-infrared photometry and extrapolations to longer wavelengths using popular dust emission models. Dwarf irregular galaxies are notable exceptions, as already noted by other authors, as their 500um emission shows evidence for a sub-millimeter excess. In addition, the fraction of dust heating attributed to intense radiation fields associated with photo-dissociation regions is found to be (21+/-4)% larger when Herschel data are included in the analysis. Dust masses obtained from the dust emission models of Draine & Li are found to be on average nearly a factor of two higher than those based on single-temperature modified blackbodies, as single blackbody curves do not capture the full range of dust temperatures inherent to any galaxy. The discrepancy is largest for galaxies exhibiting the coolest far-infrared colors.

==> response.txt <==
The paper "Herschel Far-Infrared and Sub-millimeter Photometry for the KINGFISH Sample of Nearby Galaxies" by Dale et al presents a systematic analysis of the dust mass content of the full sample of KINGFISH galaxies in a very clear way.  This is a careful and useful study that can serve as a reference for other studies which discusses issues related to dust mass estimates, in particular when assuming a single dust temperature.  I have only two minor comments and a suggestion to improve the paper.

*** We thank the referee for the prompt feedback.

- The authors claim that the relative calibrations of Spitzer and Herschel are in very good agreement but isn't MIPS-160um systematically larger than PACS-160um in Fig.2 ?  This may be made clearer in the text.

*** We have revised the text to clarify that error-weighted MIPS 160um fluxes are 6% larger, on average, than the Herschel 160um fluxes.

- The authors write that Fig.4 presents a clear correlation while the data present a large dispersion.  It would be fair to mention this and maybe suggest a possible explanation for this dispersion.

*** While we tried to claim a clear correlation only for Figure 3 and not also for Figure 4, we acknowledge that the paragraph could have been better constructed to convey this intent.  This section now more clearly states that a correlation is seen only for Figure 3.

- Is it really useful to present the two panels of Fig.6 which are nearly exactly the same ?  Why not replace the bottom one by the specific SFR, i.e. sSFR=SFR/M*, which may be a good proxy of the relative amounts of light due to PDR vs diffuse ISM ?  This is just a suggestion.

*** We tried several sorting parameters (luminosity, SFR, SFR density, specific SFR, metallicity, peak wavelength, morphology, etc.), most of which led to "noisy" figures.  We settled on SFR and TIR as our preferred choices since they show an immediate link between SFR(H-alpha+24um) and TIR.

